Search for the Chiral Magnetic Effect in Au+Au collisions at $\sqrt{s_{_{\rm{NN}}}}=27$ GeV with the STAR forward Event Plane Detectors

A decisive experimental test of the Chiral Magnetic Effect (CME) is considered one of the major scientific goals at the Relativistic Heavy-Ion Collider (RHIC) towards understanding the nontrivial topological fluctuations of the Quantum Chromodynamics vacuum. In heavy-ion collisions, the CME is expected to result in a charge separation phenomenon across the reaction plane, whose strength could be strongly energy dependent. The previous CME searches have been focused on top RHIC energy collisions. In this Letter, we present a low energy search for the CME in Au+Au collisions at $\sqrt{s_{_{\rm{NN}}}}=27$ GeV. We measure elliptic flow scaled charge-dependent correlators relative to the event planes that are defined at both mid-rapidity $|\eta|<1.0$ and at forward rapidity $2.1 < |\eta|<5.1$. We compare the results based on the directed flow plane ($\Psi_1$) at forward rapidity and the elliptic flow plane ($\Psi_2$) at both central and forward rapidity. The CME scenario is expected to result in a larger correlation relative to $\Psi_1$ than to $\Psi_2$, while a flow driven background scenario would lead to a consistent result for both event planes. In 10-50\% centrality, results using three different event planes are found to be consistent within experimental uncertainties, suggesting a flow driven background scenario dominating the measurement. We obtain an upper limit on the deviation from a flow driven background scenario at the 95\% confidence level. This work opens up a possible road map towards future CME search with the high statistics data from the RHIC Beam Energy Scan Phase-II.

==> star-author-list-2023-02-13.txt <==
STAR Collaboration: B. E. Aboona, J. Adam, L. Adamczyk, J. R. Adams, I. Aggarwal, M. M. Aggarwal, Z. Ahammed, D. M. Anderson, E. C. Aschenauer, J. Atchison, V. Bairathi, W. Baker, J. G. Ball Cap, K. Barish, R. Bellwied, P. Bhagat, A. Bhasin, S. Bhatta, J. Bielcik, J. Bielcikova, J. D. Brandenburg, X. Z. Cai, H. Caines, M. Calder{\'o}n~de~la~Barca~S{\'a}nchez, D. Cebra, J. Ceska, I. Chakaberia, P. Chaloupka, B. K. Chan, Z. Chang, D. Chen, J. Chen, J. H. Chen, Z. Chen, J. Cheng, Y. Cheng, S. Choudhury, W. Christie, X. Chu, H. J. Crawford, M. Csan\'{a}d, G. Dale-Gau, A. Das, M. Daugherity, I. M. Deppner, A. Dhamija, L. Di Carlo, L. Didenko, P. Dixit, X. Dong, J. L. Drachenberg, E. Duckworth, J. C. Dunlop, J. Engelage, G. Eppley, S. Esumi, O. Evdokimov, A. Ewigleben, O. Eyser, R. Fatemi, S. Fazio, C. J. Feng, Y. Feng, E. Finch, Y. Fisyak, F. A. Flor, C. Fu, C. A. Gagliardi, T. Galatyuk, F. Geurts, N. Ghimire, A. Gibson, K. Gopal, X. Gou, D. Grosnick, A. Gupta, W. Guryn, A. Hamed, Y. Han, S. Harabasz, M. D. Harasty, J. W. Harris, H. Harrison, W. He, X. H. He, Y. He, N. Herrmann, L. Holub, C. Hu, Q. Hu, Y. Hu, H. Huang, H. Z. Huang, S. L. Huang, T. Huang, X. Huang, Y. Huang, Y. Huang, T. J. Humanic, D. Isenhower, M. Isshiki, W. W. Jacobs, A. Jalotra, C. Jena, A. Jentsch, Y. Ji, J. Jia, C. Jin, X. Ju, E. G. Judd, S. Kabana, M. L. Kabir, S. Kagamaster, D. Kalinkin, K. Kang, D. Kapukchyan, K. Kauder, H. W. Ke, D. Keane, M. Kelsey, Y. V. Khyzhniak, D. P. Kiko\l{}a , B. Kimelman, D. Kincses, I. Kisel, A. Kiselev, A. G. Knospe, H. S. Ko, L. K. Kosarzewski, L. Kramarik, L. Kumar, S. Kumar, R. Kunnawalkam Elayavalli, R. Lacey, J. M. Landgraf, J. Lauret, A. Lebedev, J. H. Lee, Y. H. Leung, N. Lewis, C. Li, C. Li, W. Li, X. Li, Y. Li, Y. Li, Z. Li, X. Liang, Y. Liang, R. Licenik, T. Lin, M. A. Lisa, C. Liu, F. Liu, H. Liu, H. Liu, L. Liu, T. Liu, X. Liu, Y. Liu, Z. Liu, T. Ljubicic, W. J. Llope, O. Lomicky, R. S. Longacre, E. Loyd, T. Lu, N. S. Lukow, X. F. Luo, L. Ma, R. Ma, Y. G. Ma, N. Magdy, D. Mallick, S. Margetis, C. Markert, H. S. Matis, J. A. Mazer, G. McNamara, K. Mi, S. Mioduszewski, B. Mohanty, I. Mooney, A. Mukherjee, M. I. Nagy, A. S. Nain, J. D. Nam, Md. Nasim, D. Neff, J. M. Nelson, D. B. Nemes, M. Nie, T. Niida, R. Nishitani, T. Nonaka, A. S. Nunes, G. Odyniec, A. Ogawa, S. Oh, K. Okubo, B. S. Page, R. Pak, J. Pan, A. Pandav, A. K. Pandey, T. Pani, A. Paul, B. Pawlik, D. Pawlowska, C. Perkins, J. Pluta, B. R. Pokhrel, M. Posik, T. Protzman, V. Prozorova, N. K. Pruthi, M. Przybycien, J. Putschke, Z. Qin, H. Qiu, A. Quintero, C. Racz, S. K. Radhakrishnan, N. Raha, R. L. Ray, R. Reed, H. G. Ritter, C. W. Robertson, M. Robotkova, M. A. Rosales Aguilar, D. Roy, P. Roy Chowdhury, L. Ruan, A. K. Sahoo, N. R. Sahoo, H. Sako, S. Salur, S. Sato, W. B. Schmidke, N. Schmitz, F-J. Seck, J. Seger, R. Seto, P. Seyboth, N. Shah, P. V. Shanmuganathan, M. Shao, T. Shao, M. Sharma, N. Sharma, R. Sharma, S. R. Sharma, A. I. Sheikh, D. Y. Shen, K. Shen, S. S. Shi, Y. Shi, Q. Y. Shou, F. Si, J. Singh, S. Singha, P. Sinha, M. J. Skoby, N. Smirnov, Y. S\"{o}hngen, Y. Song, B. Srivastava, T. D. S. Stanislaus, M. Stefaniak, D. J. Stewart, B. Stringfellow, Y. Su, A. A. P. Suaide, M. Sumbera, C. Sun, X. Sun, Y. Sun, Y. Sun, B. Surrow, Z. W. Sweger, P. Szymanski, A. Tamis, A. H. Tang, Z. Tang, T. Tarnowsky, J. H. Thomas, A. R. Timmins, D. Tlusty, T. Todoroki, C. A. Tomkiel, S. Trentalange, R. E. Tribble, P. Tribedy, T. Truhlar, B. A. Trzeciak, O. D. Tsai, C. Y. Tsang, Z. Tu, T. Ullrich, D. G. Underwood, I. Upsal, G. Van Buren, J. Vanek, I. Vassiliev, V. Verkest, F. Videb{\ae}k, S. A. Voloshin, F. Wang, G. Wang, J. S. Wang, X. Wang, Y. Wang, Y. Wang, Y. Wang, Z. Wang, J. C. Webb, P. C. Weidenkaff, G. D. Westfall, D. Wielanek, H. Wieman, G. Wilks, S. W. Wissink, R. Witt, J. Wu, J. Wu, X. Wu, Y. Wu, B. Xi, Z. G. Xiao, W. Xie, H. Xu, N. Xu, Q. H. Xu, Y. Xu, Y. Xu, Z. Xu, Z. Xu, G. Yan, Z. Yan, C. Yang, Q. Yang, S. Yang, Y. Yang, Z. Ye, Z. Ye, L. Yi, K. Yip, Y. Yu, H. Zbroszczyk, W. Zha, C. Zhang, D. Zhang, J. Zhang, S. Zhang, X. Zhang, Y. Zhang, Y. Zhang, Y. Zhang, Z. J. Zhang, Z. Zhang, Z. Zhang, F. Zhao, J. Zhao, M. Zhao, C. Zhou, J. Zhou, S. Zhou, Y. Zhou, X. Zhu, M. Zurek, M. Zyzak

